A Delay-Constrained Protocol with Adaptive Mode Selection for Bidirectional Relay Networks

In this paper, we consider a bidirectional relay network with half-duplex nodes and block fading where the nodes transmit with a fixed transmission rate. Thereby, user 1 and user 2 exchange information only via a relay node, i.e., a direct link between both users is not present. Recently in [1], it was shown that a considerable gain in terms of sum throughput can be obtained in bidirectional relaying by optimally selecting the transmission modes or, equivalently, the states of the nodes, i.e., the transmit, the receive, and the silent states, in each time slot based on the qualities of the involved links. To enable adaptive transmission mode selection, the relay has to be equipped with two buffers for storage of the data received from the two users. However, the protocol proposed in [1] was delay-unconstrained and provides an upper bound for the performance of practical delay-constrained protocols. In this paper, we propose a heuristic but efficient delay-constrained protocol which can approach the performance upper bound reported in [1], even in cases where only a small average delay is permitted. In particular, the proposed protocol does not only take into account the instantaneous qualities of the involved links for adaptive mode selection but also the states of the queues at the buffers. The average throughput and the average delay of the proposed delay-constrained protocol are evaluated by analyzing the Markov chain of the states of the queues.

==> Fig/MarkovChainProof2/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> Fig/MarkovChainProof3/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> Fig/OutQRegion/OutRegion/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> Fig/OutQRegion/QRegion/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> Fig/OutQRegion/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> Fig/QRegionProof/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> Fig/SysMod/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat
